Hierarchical Spatio-temporal Decoupling for Text-to-Video Generation

Despite diffusion models having shown powerful abilities to generate photorealistic images, generating videos that are realistic and diverse still remains in its infancy. One of the key reasons is that current methods intertwine spatial content and temporal dynamics together, leading to a notably increased complexity of text-to-video generation (T2V). In this work, we propose HiGen, a diffusion model-based method that improves performance by decoupling the spatial and temporal factors of videos from two perspectives, i.e., structure level and content level. At the structure level, we decompose the T2V task into two steps, including spatial reasoning and temporal reasoning, using a unified denoiser. Specifically, we generate spatially coherent priors using text during spatial reasoning and then generate temporally coherent motions from these priors during temporal reasoning. At the content level, we extract two subtle cues from the content of the input video that can express motion and appearance changes, respectively. These two cues then guide the model's training for generating videos, enabling flexible content variations and enhancing temporal stability. Through the decoupled paradigm, HiGen can effectively reduce the complexity of this task and generate realistic videos with semantics accuracy and motion stability. Extensive experiments demonstrate the superior performance of HiGen over the state-of-the-art T2V methods.

==> prompts.txt <==
A happy elephant wearing a big birthday hat walking under the sea, 4k.
A teddy bear is writing paper.
A teddy bear is drinking a big wine.
A giant spaceship is landing on mars in the sunset. High Definition.
Wooden figurine surfing on a surfboard in space.
A british shorthair jumping over a couch.
A small hand-crafted wooden boat taking off to space.
Origami dancers in white paper, 3D render, ultra-detailed, on white background, studio shot, dancing modern dance.
A goldendoodle playing in a park by a lake.
A beautiful sunrise on mars, Curiosity rover. High definition, timelapse, dramatic colors.
A shark swimming in clear Carribean ocean.
A cat eating food out of a bowl, in style of Van Gogh.
A drone flythrough over a watercolor painting of a forest.
A 3D model of a 1800s victorian house. Studio lighting.
A 3D model of a car made out of sushi. Studio lighting.
A 3D model of an elephant origami. Studio lighting.
A teddy bear wearing sunglasses playing guitar next to a cactus.
Mr Potato Head is playing guitar in the starry night, Van Gogh style


Robot dancing in times square.
Clown fish swimming through the coral reef.
Melting ice cream dripping down the cone.
A waterfall flowing through glacier at night.
A cat eating food out of a owl, in style of van Gogh.
Tiny plant sprout coming out of the ground.
Hyper-realistic photo of an abandoned industrial site during a storm.
Balloon full of water exploding in extreme slow motion.
Incredibly detailed science fiction scene set on an alien planet, view of a marketplace. Pixel art.
